Combination of Site-Wide and Real-Time Optimization for the Control of Systems of Electrolyzers

The rapid expansion of renewable energy sources has introduced significant volatility and unpredictability in the energy supply chain, necessitating advanced control strategies to ensure grid stability and reliability. Green hydrogen production via electrolysis offers a viable solution for converting and storing this volatile renewable energy. However, the inherent fluctuations of renewable energy sources present challenges for consistent utilization and integration of green hydrogen. This work proposes a two-stage optimization approach, combining site-wide optimization and real-time optimization for managing systems of electrolyzers. By adapting an existing static optimization model, dual use is achieved in both site-wide optimization and real-time optimization. The hierarchical optimization structure, characterized by distinct temporal resolutions, enables effective responses to both dynamic changes and long-term trends. The side-wide optimization layer generates long-term plans based on forecast data, while the real-time optimization layer refines these plans in real-time, accommodating immediate fluctuations and ensuring efficient operation. The results from the case study on a system of electrolyzers demonstrate the method's effectiveness in aligning electrolyzer operation with actual availability of renewable energy. This approach offers a robust framework for optimizing the operation of electrolyzers but also other types of flexible energy resources, contributing to sustainable and economically viable energy management.

==> figures/data_first-stage-forecast.txt <==
t	tau0	tau1	tau2	tau3	tau4	tau5	tau6	tau7	tau8	tau9
0	0.3229440821256038	0.3229440821256038	0.3229440821256038	0.3229440821256038	0.3229440821256038	0.3229440821256038	0.3229440821256038	0.3229440821256038	0.3229440821256038	0.3229440821256038
1	 0.35353400307422045	 0.34225340451077146	 0.34225340451077146	 0.34225340451077146	 0.34225340451077146	 0.34225340451077146	 0.34225340451077146	 0.34225340451077146	 0.34225340451077146	 0.34225340451077146
2	 0.2548157826086958	 0.25564512290428765	 0.26136490068592727	 0.26136490068592727	 0.26136490068592727	 0.26136490068592727	 0.26136490068592727	 0.26136490068592727	 0.26136490068592727	 0.26136490068592727
3	 0.23666943346508554	 0.24200601205023883	 0.2355960112705707	 0.23137388984627033	 0.23137388984627033	 0.23137388984627033	 0.23137388984627033	 0.23137388984627033	 0.23137388984627033	 0.23137388984627033
4	 0.1768365458937199	 0.18699559827227874	 0.17347180027220427	 0.17285867143252912	 0.18842093260128945	 0.18842093260128945	 0.18842093260128945	 0.18842093260128945	 0.18842093260128945	 0.18842093260128945
5	 0.19199983091787434	 0.19845642328912327	 0.17172292780351534	 0.20638691501071207	 0.18728859040723406	 0.18228564484827786	 0.18228564484827786	 0.18228564484827786	 0.18228564484827786	 0.18228564484827786
6	 0.2288548309178743	 0.2482019577112732	 0.22458937029217993	 0.21999400899571747	 0.2395416623914655	 0.23998074674681433	 0.2342401785166684	 0.2342401785166684	 0.2342401785166684	 0.2342401785166684
7	 0.20173387088274056	 0.22389271586491252	 0.18505110453787424	 0.2011008172581294	 0.1943245771825096	 0.19646144821801295	 0.21077098346269124	 0.18891557193810482	 0.18891557193810482	 0.18891557193810482
8	 0.17695173913043483	 0.16812734114947603	 0.1815674985427997	 0.17298776114050102	 0.19605423825249105	 0.1686191769749388	 0.17084899058495592	 0.17463619340051878	 0.18244956817824226	 0.18244956817824226
9	 0.1877591787439614	 0.19994490595682798	 0.1947105531917479	 0.1930263995897699	 0.1750201259107988	 0.19758897021980648	 0.20455200207352295	 0.2091456456828233	 0.18553410278173577	 0.19373094610287622


==> figures/data_first-stage-results.txt <==
t	First stage	RTO	Dev
0	0.3070626	0.332831601	0.077423542
1	1.039130251	1.026178483	-0.012621359
2	1.038780252	1.038939421	0.000153203
3	1.039130251	1.028262971	-0.01056858
4	0.622429125	0.658684289	0.055041793
5	0.39460794	0.464628397	0.150702059
6	1.123327874	1.122109165	-0.001086087
7	1.038780249	1.027829347	-0.010654397
8	0.96433025	0.931209792	-0.035567128
9	0.839170251	0.846956539	0.009193256


==> figures/data_price.txt <==
t   price
0	85.87
1	37.21
2	32.62
3	32.27
4	51.03
5	63.76
6	44.84
7	39.2
8	58.28
9	43.46


==> figures/data_robustresults.txt <==
t	Firststage	RTO	Dev	DevPer
0	0.3070626	0.332831601	0.077423542	7.742354203
1	1.039130251	1.026178483	-0.012621359	-1.262135925
2	1.038780252	1.038939421	0.000153203	0.015320333
3	1.039130251	1.028262971	-0.01056858	-1.056858027
4	0.622429125	0.658684289	0.055041793	5.504179304
5	0.39460794	0.464628397	0.150702059	15.07020593
6	1.123327874	1.122109165	-0.001086087	-0.108608737
7	1.038780249	1.027829347	-0.010654397	-1.065439702
8	0.96433025	0.931209792	-0.035567128	-3.556712816
9	0.839170251	0.846956539	0.009193256	0.919325564


==> figures/data_rto1_forecast.txt <==
t	t0	t1	t2	t3	t4	t5	t6	t7	t8	t9
0	0.2662745620464536	0.2662745620464536	0.2662745620464536	0.2662745620464536	0.2662745620464536	0.2662745620464536	0.2662745620464536	0.2662745620464536	0.2662745620464536	0.2662745620464536
1	0.2799727107524521	0.28016284589446433	0.28016284589446433	0.28016284589446433	0.28016284589446433	0.28016284589446433	0.28016284589446433	0.28016284589446433	0.28016284589446433	0.28016284589446433
2	0.2945128635369919	0.2854319693801778	0.3106550348257685	0.3106550348257685	0.3106550348257685	0.3106550348257685	0.3106550348257685	0.3106550348257685	0.3106550348257685	0.3106550348257685
3	0.28222559986483164	0.2913496272530237	0.26164533004118434	0.254743140520641	0.254743140520641	0.254743140520641	0.254743140520641	0.254743140520641	0.254743140520641	0.254743140520641
4	0.26652147361440487	0.28334093044987474	0.28089176732284116	0.254432471153154	0.2703364076939953	0.2703364076939953	0.2703364076939953	0.2703364076939953	0.2703364076939953	0.2703364076939953
5	0.27541338235251067	0.29373053004641625	0.2579359421512142	0.2568498455748863	0.2840477008917394	0.2738705996978884	0.2738705996978884	0.2738705996978884	0.2738705996978884	0.2738705996978884
6	0.28406817223930125	0.2779215980502176	0.28855341163320786	0.2974871177863322	0.28061282106467644	0.2853511768072124	0.255132054705915	0.255132054705915	0.255132054705915	0.255132054705915
7	0.29008074973503156	0.3002974274738978	0.2942249341403611	0.29189140829025867	0.2869554795206289	0.28190990113869246	0.2595239174797921	0.3082921927186506	0.3082921927186506	0.3082921927186506
8	0.2970269038876687	0.2539705549853461	0.3013505391194901	0.3222891198039249	0.31586109064832735	0.31159426703980775	0.2964402681502448	0.2644840649375192	0.2717650425454281	0.2717650425454281
9	0.30874976957253697	0.30141111394294673	0.31192842082268185	0.3228827697669134	0.29925667516349164	0.309662211982741	0.3015234633732004	0.3124687949502989	0.28962118572638895	0.31588725281851865


==> figures/data_rto1_results.txt <==
t	t0	t1	t2	t3	t4	t5	t6	t7	t8	t9
0	1.893130804	1.893130804	1.893130804	1.893130804	1.893130804	1.893130804	1.893130804	1.893130804	1.893130804	1.893130804
1	1.304027289	3.319837154	3.319837154	3.319837154	3.319837154	3.319837154	3.319837154	3.319837154	3.319837154	3.319837154
2	0.281487136	2.306568031	2.281344965	2.281344965	2.281344965	2.281344965	2.281344965	2.281344965	2.281344965	2.281344965
3	1.3017744	2.300650373	1.32235467	0.729256859	0.729256859	0.729256859	0.729256859	0.729256859	0.729256859	0.729256859
4	3.333478526	1.30065907	1.307496533	0.321567529	1.313663592	1.313663592	1.313663592	1.313663592	1.313663592	1.313663592
5	2.316586618	0.28226947	0.322452358	2.335150154	1.165305489	0.3021294	0.3021294	0.3021294	0.3021294	0.3021294
6	2.307931828	2.311339645	2.303446588	2.294512882	1.168740369	2.306648823	1.207821972	1.207821972	1.207821972	1.207821972
7	1.29391925	1.280963816	1.289775066	1.90493072	2.170397711	2.310090099	3.219430109	2.283707807	2.283707807	2.283707807
8	2.294973096	1.327290688	1.282649461	1.26171088	2.276138909	2.076262713	2.174513759	1.992135419	3.328234957	3.328234957
9	2.28325023	2.287850129	3.288071579	2.26911723	2.292743325	2.078194768	2.169430563	3.287531205	1.951431666	1.951431666


==> figures/data_rto4_results.txt <==
t	eefirst	eerto9	suminpfirst	suminprto9	eerto7
0	0.188420933	0.23	4.000278417	4.80	0.23
1	0.188420933	0.26	4.000278417	3.60	0.26
2	0.188420933	0.24	4.000278417	3.60	0.24
3	0.188420933	0.23	4.000278417	3.60	0.23
4	0.188420933	0.22	4.000278417	4.87	0.22
5	0.188420933	0.25	4.000278417	4.68	0.25
6	0.188420933	0.21	4.000278417	4.25	0.21
7	0.188420933	0.20	4.000278417	1.35	0.19
8	0.188420933	0.21	4.000278417	4.62	0.18
9	0.188420933	0.17	4.000278417	4.98	0.17


==> figures/data_suminput_efficiency_firststage.txt <==
t	eff0	eff9	sum0	sum9
0	0.562385714	0.562385714	2.18	2.18
1	0.629935352	0.629935352	6.60	6.60
2	0.629935352	0.629723177	6.60	6.60
3	0.629935352	0.629935352	6.60	6.60
4	0.629935352	0.622385804	6.60	4.00
5	0.562385714	0.558094761	2.18	2.83
6	0.629935352	0.62428831	6.60	7.20
7	0.629935352	0.629723177	6.60	6.60
8	0.654378178	0.643065876	3.44	6.00
9	0.629935352	0.621799947	6.60	5.40

